Holistic Specifications for Robust Programs

Functional specifications describe what program components do: the sufficient conditions to invoke a component's operations. They allow us to reason about the use of components in the closed world setting, where the component interacts with known client code, and where the client code must establish the appropriate pre-conditions before calling into the component. Sufficient conditions are not enough to reason about the use of components in the open world setting, where the component interacts with external code, possibly of unknown provenance, and where the component itself may evolve over time. In this open world setting, we must also consider the necessary} conditions, i.e, what are the conditions without which an effect will not happen. In this paper we propose the language Chainmail for writing holistic specifications that focus on necessary conditions (as well as sufficient conditions). We give a formal semantics for \Chainmail. The core of Chainmail has been mechanised in the Coq proof assistant.

==> page-budget.txt <==
Ideal Rough page budget 18 pages

1 abstract (0.5);  Intro (2.5) including wallet or other example
2
3

4 Chainmail Overview (3)
5 
6

7 Example
8 
9 

10 (example or metatheory)
11 
12

13 Metatheory
14 
15

16 Related + Discussion (2.5)
17
18 ... ; Conclusion (0.5)

bibliography

 
Page Budget "bigaccount" version 18 pages.

1 abstract (0.5); intro (1) (without wallet example)
2 .... ; The Bank (3.5)
3
4
5
6 Chainmail overview (3) (-- depends on the bank example)
7
8
9 Overview of formalism; chainmail judgements
10
11
12 Assertions (accss, control, space, viewpoiint)
13
14 (assertiosn time)
15
16 Related Work
16
18
18 !!!Conclusion!!!

DONE






Page budget current (master) version with new intro and keeping bank

1 abstract (0.5);  Intro (2.5)
2
3
4 bank (4)
5 
6
7 ...; Chainmail Overview (3)
8 
9
10 Formal Overview (4)  - judgements (1)
11 -  L_oo (2.5) 
12
13
14 Assertions (7)
15
16
17
18
19
20
21 Examples ( ) - DOM (2)
22
23 - ERC20 (1.5) 
24 ...; 
25 Discussion (1)
26 Related (3)
27 
28
29 Conclusion (1)
30 Bibliograpy (3)
31
32
33 L_oo defin (6)
34
35
36
37
38
39 Bank Example (2)
40
41 Assertions (1) ; ERC20 traditional comparison>?? (0.5) +1 below
42 DAO
43
44 acount Node figure
45 account V2
46 ERC20 classical 
47
48
49
50

 

